Overview of GUA-SPA at IberLEF 2023: Guarani-Spanish Code Switching Analysis

We present the first shared task for detecting and analyzing code-switching in Guarani and Spanish, GUA-SPA at IberLEF 2023. The challenge consisted of three tasks: identifying the language of a token, NER, and a novel task of classifying the way a Spanish span is used in the code-switched context. We annotated a corpus of 1500 texts extracted from news articles and tweets, around 25 thousand tokens, with the information for the tasks. Three teams took part in the evaluation phase, obtaining in general good results for Task 1, and more mixed results for Tasks 2 and 3.

==> reviewITML.txt <==
Review of "The ITML Submission to the IberLEF2023 Shared Task on Guarani-Spanish Code Switching Analysis"

Summary:
The paper presents the ITML submission to the IberLEF2023 Shared Task on Guarani-Spanish Code Switching Analysis. The submission includes results for three tasks: language identification, named-entity classification, and Spanish code classification. The authors evaluate a CRF model trained on text features and several neural network approaches using pre-trained multilingual representations. They find that fine-tuning the multilingual representations with unlabeled monolingual Guaraní data is beneficial for all three tasks, and that multi-task training achieves the best results for task 2. The systems described in the paper achieved first place in all three tasks.

Comments and Suggestions:
1) The paper follows the requested format and includes the necessary sections, such as abstract, introduction, data description, experiments, and results.

2) The paper clearly identifies the tasks the team participated in, namely language identification, named-entity classification, and Spanish code classification. However, the paper should clearly identify and mention the team or user (pughrob).

3) The paper provides enough information to roughly reproduce the experiments, including the description of the datasets, models used, and the approach taken. However, the details about the Guaraní Wikipedia dump used to pre-fined-tuned mBERT would be helpful for reprodubility. In addition, the hyperparameters and training procedures (e.g., number of attention layers, steps or epochs) used in the two-stage fine-tuning.

4) The authors mention using pre-trained multilingual representations, such as multilingual BERT (mBERT), for fine-tuning. However, they do not explicitly cite the specific models (i.e., base, large ... another one¿?) and external data used for pre-fine-tuning (dump date and wiki data used: only wikipedia, or also wiktionary, wikibooks, etc.). It would be helpful to provide these details and include proper citations. The authors did not use other already existing Guarani language models, but rather pre-fine-tuned a new one. Why not from scratch? Authors should provide a brief explanation of why they chose to pre-train a new one instead of using the existing ones o train from scratch. See for example, [1, 2 and 3].

5) The paper presents the results obtained for the different tested models and tasks in Tables 1, 2, and 3. The authors mention that all systems outperformed the baseline (and the other participants systems) winning the competition :).

* Authors must be check the paper for grammatical errors, typos, and overall language quality. Ensure that the paper maintains consistency in terminology, abbreviations, formatting throughout, and so on. E.g., the title of the section 4.5. 

Overall, the paper provides a nice work and clear overview of the ITML submission to the shared task and presents the achieved results. However, it would be helpful to address the mentioned suggestions to improve the clarity and completeness of the paper. Finally, please, consider sharing the repositories or code for the models used in the experiments on platforms like GitHub or Hugging Face Hub. This will facilitate reproducibility and enable other researchers to build upon your work.


References:
[1] Agüero Torales, M. M. (2022). Chapter 6: Machine Learning approaches for Topic and Sentiment Analysis in multilingual opinions and low-resource languages: From English to Guarani.
[2] De Cao, N., Wu, L., Popat, K., Artetxe, M., Goyal, N., Plekhanov, M., ... & Petroni, F. (2022). Multilingual autoregressive entity linking. Transactions of the Association for Computational Linguistics, 10, 274-290.
[3] Liang, D., Gonen, H., Mao, Y., Hou, R., Goyal, N., Ghazvininejad, M., ... & Khabsa, M. (2023). Xlm-v: Overcoming the vocabulary bottleneck in multilingual masked language models. arXiv preprint arXiv:2301.10472.
